Simulations of Alfven wave driving of the solar chromosphere - efficient heating and spicule launching

Two of the central problems in our understanding of the solar chromosphere are how the upper chromosphere is heated and what drives spicules. Estimates of the required chromospheric heating, based on radiative and conductive losses suggest a rate of ${\sim} 0.1 \mathrm{\:erg\:cm^{-3}\:s^{-1}}$ in the lower chromosphere dropping to ${\sim} 10^{-3} \mathrm{\:erg\:cm^{-3}\:s^{-1}}$ in the upper chromosphere (\citet{Avrett1981}). The chromosphere is also permeated by spicules, higher density plasma from the lower atmosphere propelled upwards at speeds of ${\sim} 10-20 \mathrm{\:km\:s^{-1}}$, for so called Type-I spicules (\citet{Pereira2012,Zhang2012}), reaching heights of ${\sim} 3000-5000 \mathrm{\:km}$ above the photosphere. A clearer understanding of chromospheric dynamics, its heating and the formation of spicules, is thus of central importance to solar atmospheric science. For over thirty years it has been proposed that photospheric driving of MHD waves may be responsible for both heating and spicule formation. This paper presents results from a high-resolution MHD treatment of photospheric driven Alfv\'en and kink waves propagating upwards into an expanding flux tube embedded in a model chromospheric atmosphere. We show that the ponderomotive coupling from Alfv\'en and kink waves into slow modes generates shocks which both heat the upper chromosphere and drive spicules. These simulations show that wave driving of the solar chromosphere can give a local heating rate which matches observations and drive spicules consistent with Type-I observations all within a single coherent model.

==> reply.txt <==
We thank the referee for their valuable comments following which we have made changes to the text as detailed below.

1) While our mechanism for calculating the power spectrum is not strictly correct, the quasi-1D nature of the magnetic field near the bottom boundary and the separation in scale between the longitudinal and transverse structure of the driver mean that our driver is nearly correct for a Kolmogorov spectrum. A note has been added to the text to explain this more clearly.

2) The referee is correct that pressure balance is disrupted by the action of the wave flux, although as is shown in figure 3 a) this does not affect the time averaged structure of the solar atmosphere. This is made explicit in new text stating that the force imbalance between the pressure force and gravity is balanced the shock ram pressure, consistent with the launching of the spicules.

3) Matsumoto and Suzuki (2014) is now explicitly mentioned in this paper, and qualitative comparison is made between our results and theirs, which are found to be in agreement. Detailed comparisons are complicated by the fact that they admit that a large proportion of their heating results in the chromosphere are from a term that should be analytically zero.

